The search for Nanobubbles by using specular and off-specular Neutron Reflectometry

We apply specular and off-specular neutron reflection at the hydrophobic silicon/water interface to check for evidence of nanoscopic air bubbles whose presence is claimed after an ad hoc procedure of solvent exchange. Nanobubbles and/or a depletion layer at the hydrophobic/water interface have long been discussed and generated a plethora of controversial scientific results. By combining neutron reflectometry (NR), off-specular reflectometry (OSS) and grazing incidence small angle neutron scattering (GISANS), we studied the interface between hydrophobized silicon and heavy water before and after saturation with nitrogen gas. Our specular reflectometry results can be interpreted by assuming a sub-molecular sized depletion layer and the off-specular measurements show no change with nitrogen super saturated water. This picture is consistent with the assumption that, following the solvent exchange, no additional nanobubbles are introduced at significant concentrations (if present at all). Furthermore, we discuss the results, in terms of the maximum surface coverage of nanobubbles that could be present on the hydrophobic surface compatibly with the sensitivity limit of these techniques.

==> achemso.txt <==
FILE QUARANTINED
----------------

Microsoft Antigen for Exchange removed a file since it was found to match a filter.
File name: "achemso.tds.xxx->achemso.ins"
Filter name: "FILE FILTER= Acs File Blocks: *.ins"

